RUAD: unsupervised anomaly detection in HPC systems

The increasing complexity of modern high-performance computing (HPC) systems necessitates the introduction of automated and data-driven methodologies to support system administrators' effort toward increasing the system's availability. Anomaly detection is an integral part of improving the availability as it eases the system administrator's burden and reduces the time between an anomaly and its resolution. However, current state-of-the-art (SoA) approaches to anomaly detection are supervised and semi-supervised, so they require a human-labelled dataset with anomalies - this is often impractical to collect in production HPC systems. Unsupervised anomaly detection approaches based on clustering, aimed at alleviating the need for accurate anomaly data, have so far shown poor performance. In this work, we overcome these limitations by proposing RUAD, a novel Recurrent Unsupervised Anomaly Detection model. RUAD achieves better results than the current semi-supervised and unsupervised SoA approaches. This is achieved by considering temporal dependencies in the data and including long-short term memory cells in the model architecture. The proposed approach is assessed on a complete ten-month history of a Tier-0 system (Marconi100 from CINECA with 980 nodes). RUAD achieves an area under the curve (AUC) of 0.763 in semi-supervised training and an AUC of 0.767 in unsupervised training, which improves upon the SoA approach that achieves an AUC of 0.747 in semi-supervised training and an AUC of 0.734 in unsupervised training. It also vastly outperforms the current SoA unsupervised anomaly detection approach based on clustering, achieving the AUC of 0.548.

==> CRediT_author_statement.txt <==
Martin Molan: Conceptualization, Methodology, Software, Validation, Investigation, Data Curation, Writing - Original Draft, Writing - Review & Editing, Visualization
Andrea Borghesi: Conceptualization, Methodology, Validation, Writing - Review & Editing, Supervision
Daniele Cesarini: Resources
Luca Benini: Writing - Review & Editing, Supervision
Andrea Bartolini: Conceptualization, Methodology, Validation, Writing - Review & Editing, Supervision, Project administration.

==> additional_info.txt <==
1. Briefly list the research domain(s) and the contributions of the manuscript

The manuscript proposes a novel anomaly detection approach for high-performance computing (HPC) systems. It has been deployed and evaluated on an in-production Tier-0 HPC system. Anomalies are all events that negatively impact the system's availability to accept compute jobs. An anomaly detection system monitors the HPC system (hardware and software monitoring) and analyses the data using a machine learning model that identifies anomalies. Automatic identification of anomalies reduces the time from the anomaly and its resolution, thus reducing the HPC system downtime and increasing its availability. The manuscript presents a new state-of-the-art (SoA) anomaly detection approach, which achieves SoA results both in semi-supervised and unsupervised training. This is a major result as it is the first approach that achieves high anomaly detection performance with unsupervised training. Unsupervised training of anomaly detection model opens the door for practical deployment of automated anomaly detection solutions to a wide range of HPC systems - reducing the cost of HPC system management.



2. Briefly describe the novel aspects of the manuscript. Authors whose manuscript extends work previously published, should identify the parts of their submission that contain novel contributions

The paper presents a novel approach for an unsupervised anomaly detection approach (RUAD) in an HPC system. This approach is evaluated on a complete 10-month history of the Tier-0 HPC system. 
Previous SoA for anomaly detection achieved the best results in semi-supervised training, and several models based on dense autoencoders have been proposed. Unlike these approaches, RUAD achieves the best results in unsupervised training, outperforming all other approaches found in the literature. RUAD extends previously presented dense autoencoder approaches by considering temporal dependencies in the HPC monitoring data. This is achieved by a novel model architecture that also includes long-short term memory (LSTM) layers. We conducted an exhaustive evaluation of the proposed approach, assessing its capability using the whole supercomputer (980+ nodes). To the best of our knowledge this is the most extensive empirical evaluation of this kind of anomaly detection approach in production supercomputers.



3. Briefly explain how the manuscript match with the journal’s scope.
The submitted paper introduces an important new tool for anomaly detection in high-performance computing systems, one of the focus areas of the journal. Automated systems for increasing the availability of current and future exascale systems are increasingly important as the systems become too large and complex to be managed manually by system administrators. Consequently, automatic anomaly detection becomes vital in ensuring the availability of current and future generations of high-performance computing systems.



Keywords:
anomaly detection, high-performance computing, unsupervised learning, deep learning
